Online Self-Evolving Anomaly Detection in Cloud Computing Environments

Modern cloud computing systems contain hundreds to thousands of computing and storage servers. Such a scale, combined with ever-growing system complexity, is causing a key challenge to failure and resource management for dependable cloud computing. Autonomic failure detection is a crucial technique for understanding emergent, cloud-wide phenomena and self-managing cloud resources for system-level dependability assurance. To detect failures, we need to monitor the cloud execution and collect runtime performance data. These data are usually unlabeled, and thus a prior failure history is not always available in production clouds. In this paper, we present a \emph{self-evolving anomaly detection} (SEAD) framework for cloud dependability assurance. Our framework self-evolves by recursively exploring newly verified anomaly records and continuously updating the anomaly detector online. As a distinct advantage of our framework, cloud system administrators only need to check a small number of detected anomalies, and their decisions are leveraged to update the detector. Thus, the detector evolves following the upgrade of system hardware, update of the software stack, and change of user workloads. Moreover, we design two types of detectors, one for general anomaly detection and the other for type-specific anomaly detection. With the help of self-evolving techniques, our detectors can achieve 88.94\% in sensitivity and 94.60\% in specificity on average, which makes them suitable for real-world deployment.

==> bak.txt <==
\begin{itemize}
    \item An Autonomic Failure Detection System for Cloud Computing Infrastructures
    \item G. Wang, S. Chen, and J. Liu, “An environment-aware anomaly detection framework  of  cloud  platform  for  improving  its  dependability,”  inPro-ceedings  of  the  International  Conference  on  Parallel  and  Distributed Processing  Techniques  and  Applications  (PDPTA).The  Steering Committee  of  The  World  Congress  in  Computer  Science,  Computer  ,2015, p. 431
    \item R.  K.  Sahoo,  A.  J.  Oliner,  I.  Rish,  M.  Gupta,  J.  E.  Moreira,  S.  Ma,R.  Vilalta,  and  A.  Sivasubramaniam,  “Critical  event  prediction  forproactive management in large-scale computer clusters,” in Proceedings of  the  ninth  ACM  SIGKDD  international  conference  on  Knowledge discovery and data mining.    ACM, 2003, pp. 426–435.
    \item Q.  Guan,  Z.  Zhang,  and  S.  Fu,  “Ensemble  of  bayesian  predictors  and decision  trees  for  proactive  failure  management  in  cloud  computingsystems,”Journal of Communications, vol. 7, no. 1, pp. 52–61, 2012.
    \item M.  Xie,  J.  Hu,  S.  Han,  and  H.-H.  Chen,  “Scalable  hypergrid  k-nn-based  online  anomaly  detection  in  wireless  sensor  networks,”IEEETransactions  on  Parallel  and  Distributed  Systems,  vol.  24,  no.  8,  pp.1661–1670, 2013.
    \item Y.  Yuan,  J.  Fang,  and  Q.  Wang,  “Online  anomaly  detection  in  crowdscenes   via   structure   analysis,”IEEE   Transactions   on   Cybernetics,vol. 45, no. 3, pp. 548–561, 2015.
    \item S.  Fu,  J.  Liu,  and  H.  Pannu,  “A  hybrid  anomaly  detection  frameworkin  cloud  computing  using  one-class  and  two-class  support  vector  ma-chines,”  inInternational  Conference  on  Advanced  Data  Mining  and Applications.    Springer, 2012, pp. 726–738.
    \item F.  Palmieri,  U.  Fiore,  and  A.  Castiglione,  “A  distributed  approach  tonetwork anomaly detection based on independent component analysis,”Concurrency and Computation: Practice and Experience, vol. 26, no. 5,pp. 1113–1129, 2014.
    \item  J. Huang and X. Yan, “Related and independent variable fault detectionbased on kpca and svdd,”Journal of Process Control, vol. 39, pp. 88–99,2016.
    \item S.  Fu,  J.  Liu,  and  H.  Pannu,  “A  hybrid  anomaly  detection  frameworkin  cloud  computing  using  one-class  and  two-class  support  vector  ma-chines,”Advanced Data Mining and Applications, p. 726   (the same as previous one)
\end{itemize}

